Non-CMC Solutions to the Einstein Constraint Equations on Asymptotically Euclidean Manifolds with Apparent Horizon Boundaries

In this article we further develop the solution theory for the Einstein constraint equations on an n-dimensional, asymptotically Euclidean manifold M with interior boundary S. Building on recent results for both the asymptotically Euclidean and compact with boundary settings, we show existence of far-from-CMC and near-CMC solutions to the conformal formulation of the Einstein constraints when nonlinear Robin boundary conditions are imposed on S, similar to those analyzed previously by Dain (2004), by Maxwell (2004, 2005), and by Holst and Tsogtgerel (2013) as a model of black holes in various CMC settings, and by Holst, Meier, and Tsogtgerel (2013) in the setting of far-from-CMC solutions on compact manifolds with boundary. These "marginally trapped surface" Robin conditions ensure that the expansion scalars along null geodesics perpendicular to the boundary region S are non-positive, which is considered the correct mathematical model for black holes in the context of the Einstein constraint equations. Assuming a suitable form of weak cosmic censorship, the results presented in this article guarantee the existence of initial data that will evolve into a space-time containing an arbitrary number of black holes. A particularly important feature of our results are the minimal restrictions we place on the mean curvature, giving both near- and far-from-CMC results that are new.

==> abs-arxiv.txt <==
In this article we further develop the solution theory for the Einstein 
constraint equations on an n-dimensional, asymptotically Euclidean 
manifold M with interior boundary S.
Building on recent results for both the asymptotically Euclidean and compact
with boundary settings, we show existence of far-from-CMC and near-CMC 
solutions to the conformal formulation of the Einstein constraints when
nonlinear Robin boundary conditions are imposed on S, similar to 
those analyzed previously by Dain (2004), by Maxwell (2004, 2005), 
and by Holst and Tsogtgerel (2013) as a model of black holes in various CMC 
settings, and by Holst, Meier, and Tsogtgerel (2013) in the setting of 
far-from-CMC solutions on compact manifolds with boundary.
These ``marginally trapped surface'' Robin conditions ensure that the 
expansion scalars along null geodesics perpendicular to the boundary region 
S are non-positive, which is considered the correct mathematical
model for black holes in the context of the Einstein constraint equations.
Assuming a suitable form of weak cosmic censorship, the results 
presented in this article guarantee the existence of initial data 
that will evolve into a space-time containing an arbitrary number of 
black holes.
A particularly important feature of our results are the minimal restrictions 
we place on the mean curvature, giving both near- and far-from-CMC results 
that are new. 

